Improving pointing of Toru\'n 32-m radio telescope: effects of rail surface irregularities

Over the last few years a number of software and hardware improvements have been implemented to the 32-m Cassegrain radio telescope located near Toru\'n. The 19-bit angle encoders have been upgraded to 29-bit in azimuth and elevation axes. The control system has been substantially improved, in order to account for a number of previously-neglected, astrometric effects that are relevant for milli-degree pointing. In the summer 2015, as a result of maintenance works, the orientation of the secondary mirror has been slightly altered, which resulted in worsening of the pointing precision, much below the nominal telescope capabilities. In preparation for observations at the highest available frequency of 30-GHz, we use One Centimeter Receiver Array (OCRA), to take the most accurate pointing data ever collected with the telescope, and we analyze it in order to improve the pointing precision. We introduce a new generalized pointing model that, for the first time, accounts for the rail irregularities, and we show that the telescope can have root mean square pointing accuracy at the level ${<}8"$ and ${<}12"$ in azimuth and elevation respectively. Finally, we discuss the implemented pointing improvements in the light of effects that may influence their long-term stability.

==> model5coeff.dat <==
# Fourier expansion coefficients that model rail surface
# irregularities delta_X(A_oa) of Torun 32-meter radio telescope as a
# function of azimuth of the optical axis.  Definitions of the
# variables are given by Eq. 16 and Tab. 1 of the manuscript:
#
# delta_X(A_oa) = 
#     delta_X0 + sum_i=1^NF a_Xi sin(2pi/T_Xi * (180-A_oa) + phi_Xi),
#
# where X = A for azimuth residues and X = Z for zenith distance
# residues,
# delta_A0 = 9.1464679913E-06 deg
# delta_Z0 = 6.1031365843E-05 deg,
# NF = 50.
# 
#
# Column 1 - i
# Column 2 - T_A [deg]
# Column 3 - a_A [deg]
# Column 4 - \phi_A [rad]
# Column 5 - T_Z [deg]
# Column 6 - a_Z [deg]
# Column 7 - \phi_Z [rad]
#
# Pointing model version: "Model 5"
# Table version: v2016.1
#
1 3.5964783888E+02 7.4812314678E-04 -1.0146440002E+00 3.5990974471E+02 5.8974717125E-04 1.7811473351E+00 
2 1.7982391944E+02 2.1099373994E-04 2.1395266021E+00 1.7995487235E+02 4.0854852247E-04 -2.6003551057E+00 
3 1.1988261296E+02 7.5789593125E-04 3.7969801449E-01 1.1996991490E+02 3.4867701410E-03 1.5128086420E+00 
4 8.9911959720E+01 5.6486694523E-04 -2.5560328871E-01 8.9977436177E+01 7.8911821183E-04 1.9672588206E+00 
5 7.1929567776E+01 2.9594479076E-04 2.9213364814E+00 7.1981948942E+01 6.9451672748E-04 -9.5592799286E-01 
6 5.9941306480E+01 1.5902554032E-03 2.0405774586E+00 5.9984957452E+01 9.4651234414E-04 1.6532224066E+00 
7 5.1378262697E+01 5.1419002198E-04 -2.6892085396E+00 5.1415677816E+01 4.0666916301E-04 2.6466373050E+00 
8 4.4955979860E+01 2.4555827774E-04 -2.6879404830E+00 4.4988718089E+01 3.2267969308E-04 2.9303803378E+00 
9 3.9960870987E+01 7.0900164890E-04 -2.4479912145E+00 3.9989971634E+01 1.1016303575E-03 -1.6497812365E+00 
10 3.5964783888E+01 1.1665254860E-03 -1.8508451646E+00 3.5990974471E+01 1.0202613956E-03 -2.2047342894E+00 
11 3.2695258080E+01 2.1747761860E-04 5.0597093916E-01 3.2719067701E+01 2.3225751584E-04 -1.2424765126E+00 
12 2.9970653240E+01 3.4186615678E-04 9.6981714032E-01 2.9992478726E+01 2.5049337354E-04 2.2845075865E+00 
13 2.7665218375E+01 2.2048263759E-04 -1.0939918206E+00 2.7685364978E+01 1.8276649393E-04 -2.6514459471E-01 
14 2.5689131349E+01 3.4358437983E-03 -2.6928190457E+00 2.5707838908E+01 2.1991151848E-03 -2.6982071766E+00 
15 2.3976522592E+01 4.6753622473E-04 -2.8479383897E+00 2.3993982981E+01 4.5762406162E-04 -3.9979919812E-01 
16 2.2477989930E+01 7.7632348788E-05 -1.4847739440E+00 2.2494359044E+01 2.8537630491E-04 -4.3498146135E-01 
17 2.1155755228E+01 6.8024460573E-05 -2.2613095138E+00 2.1171161454E+01 2.5601999128E-04 -9.5130402198E-01 
18 1.9980435493E+01 1.5780593336E-04 1.8409436599E+00 1.9994985817E+01 3.4131811378E-04 -2.6255431693E+00 
19 1.8928833625E+01 1.5954792635E-04 -2.4045974145E+00 1.8942618143E+01 4.0785879696E-04 -2.9737380475E+00 
20 1.7982391944E+01 1.5467645909E-04 -2.6642158778E+00 1.7995487235E+01 7.0419095424E-04 -2.9510473627E+00 
21 1.7126087566E+01 1.8160142754E-04 2.3099465958E-01 1.7138559272E+01 2.1776010725E-04 3.0084577024E+00 
22 1.6347629040E+01 1.0035780153E-04 7.1399949804E-01 1.6359533850E+01 3.6958604739E-05 -2.1961016080E+00 
23 1.5636862560E+01 1.0490219191E-04 5.5218331689E-01 1.5648249770E+01 3.6834571411E-04 4.9972426188E-02 
24 1.4985326620E+01 2.7213169735E-04 1.9217781072E+00 1.4996239363E+01 2.8645969469E-04 3.1083111914E-01 
25 1.4385913555E+01 2.8771359850E-05 2.2834929006E+00 1.4396389788E+01 3.0475897324E-04 9.4605913134E-02 
26 1.3832609188E+01 2.7055732417E-04 2.9936859119E+00 1.3842682489E+01 1.3821256068E-04 -1.2051938560E+00 
27 1.3320290329E+01 1.1862895918E-04 -2.5581520809E+00 1.3329990545E+01 1.8788813573E-04 2.7052042092E+00 
28 1.2844565674E+01 7.9562328734E-05 -2.6941803972E+00 1.2853919454E+01 1.5646459375E-04 -2.2659842917E+00 
29 1.2401649617E+01 1.8689729643E-04 -2.3185283681E+00 1.2410680852E+01 4.7487733425E-04 -2.9503798986E+00 
30 1.1988261296E+01 8.0638670934E-05 -1.6240672909E+00 1.1996991490E+01 1.7631710246E-04 -2.6475751136E+00 
31 1.1601543190E+01 1.8136793028E-04 -1.2375765810E+00 1.1609991765E+01 8.5467498390E-05 -2.4013118071E+00 
32 1.1238994965E+01 1.6136708224E-04 -2.3978970641E+00 1.1247179522E+01 3.3306771678E-04 -4.8102299618E-01 
33 1.0898419360E+01 1.2495378166E-04 6.0103896559E-01 1.0906355900E+01 3.2772469936E-04 -3.0997894318E-02 
34 1.0577877614E+01 2.4145259184E-04 1.5398138470E+00 1.0585580727E+01 3.2294873161E-04 2.0693484746E-01 
35 1.0275652539E+01 2.2646069620E-04 2.0528858146E+00 1.0283135563E+01 1.6459431559E-04 1.7563465081E+00 
36 9.9902177466E+00 1.6499465983E-04 2.4674367246E+00 9.9974929086E+00 2.0195800309E-04 -2.6410653936E+00 
37 9.7202118616E+00 1.2696608887E-04 -2.2342792246E+00 9.7272903976E+00 3.8195320183E-04 -2.9463440179E+00 
38 9.4644168126E+00 1.8477887487E-04 -2.4500988264E+00 9.4713090713E+00 3.3587917938E-04 -2.5961626323E+00 
39 9.2217394584E+00 2.1960431737E-04 -6.3960034023E-01 9.2284549926E+00 1.7860306368E-04 -3.0561297896E+00 
40 8.9911959720E+00 1.0188446233E-04 -4.9474299296E-01 8.9977436177E+00 3.1128186374E-04 2.3303732166E-01 
41 8.7718985092E+00 2.1053922078E-04 -2.9518911738E+00 8.7782864563E+00 9.5328259266E-05 -3.1221250565E+00 
42 8.5630437828E+00 1.4852096038E-03 2.2113244978E+00 8.5692796359E+00 7.4697876787E-04 1.8867612798E+00 
43 8.3639032297E+00 1.7162835158E-04 2.0271244979E+00 8.3699940630E+00 2.0636941761E-04 -2.3087059333E+00 
44 8.1738145200E+00 1.1407557322E-04 1.5943235394E+00 8.1797669252E+00 1.4737174254E-04 -6.7120776279E-01 
45 7.9921741973E+00 8.0313176267E-05 -2.9625652152E-01 7.9979943269E+00 2.8705226183E-05 -1.0659823844E+00 
46 7.8184312800E+00 1.3482542279E-04 2.4574276126E+00 7.8241248850E+00 9.9876318620E-05 9.8926442465E-01 
47 7.6520816783E+00 1.3187051810E-04 -2.9775507141E+00 7.6576541428E+00 2.0844522051E-04 -2.9464022958E+00 
48 7.4926633100E+00 1.3109424134E-04 -2.0719697657E+00 7.4981196815E+00 2.3603680020E-04 2.4934551141E+00 
49 7.3397518139E+00 1.3625561070E-04 -1.4991715456E+00 7.3450968308E+00 4.7268543178E-05 2.2828282702E+00 
50 7.1929567776E+00 6.3555475863E-05 1.5036934663E+00 7.1981948942E+00 1.6503420594E-04 6.5779151054E-01 

